SEP Analysis of a Low-Resolution SIMO System with M-PSK over Fading Channels

In this paper, the average symbol error probability (SEP) of a phase-quantized single-input multiple-output (SIMO) system with M-ary phase-shift keying (PSK) modulation is analyzed under Rayleigh fading and additive white Gaussian noise. By leveraging a novel method, we derive exact SEP expressions for a quadrature PSK (QPSK)-modulated n-bit phase-quantized SIMO system with maximum ratio combining (SIMO-MRC), along with the corresponding high signal-to-noise ratio (SNR) characterizations in terms of diversity and coding gains. For a QPSK-modulated 2-bit phase-quantized SIMO system with selection combining, the diversity and coding gains are further obtained for an arbitrary number of receive antennas, complementing existing results. Interestingly, the proposed method also reveals a duality between a SIMO-MRC system and a phase-quantized multiple-input single-output (MISO) system with maximum ratio transmission, when the modulation order, phase-quantization resolution, antenna configuration, and the channel state information (CSI) conditions are reciprocal. This duality enables direct inference to obtain the diversity of a general M-PSK-modulated n-bit phase-quantized SIMO-MRC system, and extends the results to its MISO counterpart. All the above results have been obtained assuming perfect CSI at the receiver (CSIR). Finally, the SEP analysis of a QPSK-modulated 2-bit phase-quantized SIMO system is extended to the limited CSIR case, where the CSI at each receive antenna is represented by only 2 bits of channel phase information. In this scenario, the diversity gain is shown to be further halved in general.

==> data/cf_approx_Nr1.txt <==
rho,ser
-20,0.71726797411321
-19,0.713168841383097
-18,0.708547803886779
-17,0.703337906471971
-16,0.69746417578373
-15,0.690843093734634
-14,0.683382282191887
-13,0.674980545885516
-12,0.665528475971111
-11,0.654909880129341
-10,0.643004368068372
-9,0.629691466209572
-8,0.614856631950479
-7,0.598399442111007
-6,0.580243989360792
-5,0.560351091239026
-4,0.538731298855909
-3,0.515456974993176
-2,0.490671103200329
-1,0.464590297687644
0,0.4375
1,0.409741162847304
2,0.381689569070495
3,0.353730717839505
4,0.3262342584358
5,0.299531872075389
6,0.27390139120734
7,0.249558304752669
8,0.226654234388963
9,0.205280906394263
10,0.185477711631577
11,0.167241029157789
12,0.150533869697598
13,0.135294869929595
14,0.121446102156351
15,0.108899494576132
16,0.0975618752992553
17,0.0873387760409744
18,0.0781371854952742
19,0.0698674526827173
20,0.0624445264048708


==> data/cf_approx_Nr16.txt <==
rho,ser
-20,0.609437376119242
-19,0.591002258235079
-18,0.570158949979936
-17,0.546649149373455
-16,0.520224064524004
-15,0.490667335199867
-14,0.457828357328753
-13,0.421667759081397
-12,0.382315070375957
-11,0.340135030037058
-10,0.295792909600993
-9,0.250300909817845
-8,0.205019190618848
-7,0.161581475673257
-6,0.121724167840378
-5,0.0870262051971823
-4,0.0586120457260981
-3,0.0369127267648072
-2,0.0215868453007251
-1,0.011651165982592
0,0.00577596607498746
1,0.00262181357726882
2,0.0010884747326997
3,0.000413738142316838
4,0.000144439472687117
5,4.65438976757826e-05
6,1.39328726133835e-05
7,3.90308597533781e-06
8,1.03118898448684e-06
9,2.58938336589676e-07
10,6.22573321474224e-08
11,1.44301488588057e-08
12,3.24394049992603e-09
13,7.11045339196645e-10
14,1.5265637672569e-10
15,3.22247115758723e-11
16,6.70974734148993e-12
17,1.3816917003098e-12
18,2.81995266538913e-13
19,5.71428192658829e-14
20,1.15130167968201e-14


==> data/cf_approx_Nr4.txt <==
rho,ser
-20,0.68284859336075
-19,0.674236911447507
-18,0.664489943150341
-17,0.653457803042437
-16,0.640974008150974
-15,0.62685586050613
-14,0.610906257710068
-13,0.59291767797014
-12,0.572679313718903
-11,0.549988536669682
-10,0.524667977309821
-9,0.496589336773527
-8,0.465704385835889
-7,0.432082164561527
-6,0.395948961031016
-5,0.357724298857979
-4,0.318042610349867
-3,0.277748113223175
-2,0.237851936652174
-1,0.199447683560748
0,0.163594083589451
1,0.131187209021515
2,0.102853030151136
3,0.0788879965882077
4,0.0592606308194991
5,0.0436674921696982
6,0.0316217811715422
7,0.0225483164695801
8,0.0158640878675823
9,0.0110339131705832
10,0.0076003696990252
11,0.00519310895762419
12,0.00352465953196373
13,0.00237917544642762
14,0.00159880793139591
15,0.00107051832952115
16,0.000714698806270101
17,0.0004760266243977
18,0.000316461180157929
19,0.00021006511435096
20,0.000139271843837638


==> data/cf_approx_Nr8.txt <==
rho,ser
-20,0.653014065499577
-19,0.640411092761695
-18,0.626132912967495
-17,0.609967119543193
-16,0.591685380990397
-15,0.571049005724427
-14,0.547818773822141
-13,0.521770693986977
-12,0.492719523686778
-11,0.46055170535552
-10,0.425268458496879
-9,0.387037648091898
-8,0.346249273958601
-7,0.303563938464352
-6,0.259937421317415
-5,0.216600206131797
-4,0.174972933828955
-3,0.136511894481242
-2,0.102503536199303
-1,0.0738558704488555
0,0.0509513358326626
1,0.0336142164961807
2,0.0212049307593036
3,0.0128034902686497
4,0.00741426959075721
5,0.00412940890658801
6,0.00221960698848292
7,0.00115577052181997
8,0.000585276972308925
9,0.000289332096999585
10,0.00014012957863009
11,6.67075414513669e-05
12,3.13030191461116e-05
13,1.45161966812743e-05
14,6.66659804953353e-06
15,3.03754424980046e-06
16,1.37517663372402e-06
17,6.19367113037621e-07
18,2.77798767864139e-07
19,1.24182903995068e-07
20,5.53645058383061e-08


==> data/icsiNr1.txt <==
rho,ser,cf
-20,0.71752,0.71726797411321
-18,0.708803,0.708547803886779
-16,0.697174,0.69746417578373
-14,0.683378,0.683382282191887
-12,0.665268,0.665528475971111
-10,0.643166,0.643004368068372
-8,0.614142,0.614856631950479
-6,0.57981,0.580243989360792
-4,0.53947,0.53873129885591
-2,0.49054,0.490671103200329
0,0.437286,0.4375
2,0.381681,0.381689569070495
4,0.326026,0.3262342584358
6,0.27398,0.27390139120734
8,0.226481,0.226654234388964
10,0.185243,0.185477711631577
12,0.150688,0.150533869697598
14,0.121651,0.121446102156351
16,0.09762,0.0975618752992553
18,0.078413,0.0781371854952742
20,0.062472,0.0624445264048708
22,0.049821,0.0498259343130118
24,0.039815,0.0397125155798534
26,0.031168,0.0316258132929788
28,0.025054,0.0251704992282987
30,0.020252,0.0200237246157136


==> data/icsiNr3.txt <==
rho,ser,cf
-20,0.700102,0.700217018107806
-18,0.686446,0.686771729449121
-16,0.669684,0.669606844258456
-14,0.647629,0.647711205444784
-12,0.619385,0.619876817262574
-10,0.585151,0.584769956747882
-8,0.541434,0.541141742918606
-6,0.486702,0.488259907462
-4,0.426205,0.426574647248532
-2,0.359255,0.358401710208253
0,0.287704,0.2880859375
2,0.22079,0.221118382370514
4,0.162427,0.16240933523123
6,0.114562,0.11478630481209
8,0.078389,0.0786389704004212
10,0.052163,0.0526099067402329
12,0.034945,0.0345911508738653
14,0.022623,0.0224656542730128
16,0.014505,0.014465871426127
18,0.009161,0.00925949804712087
20,0.005839,0.00590258679702096
22,0.0037,0.00375192714833876
24,0.002371,0.00238010333627524
26,0.001569,0.00150772263281161
28,0.000992,0.000954128177167737
30,0.000551,0.000603355634066492


==> data/icsiNr5.txt <==
rho,ser,cf
-20,0.686742,0.687154562184535
-18,0.670147,0.670033344585018
-16,0.647352,0.648129513706773
-14,0.619451,0.620157117877803
-12,0.584138,0.584629296520869
-10,0.539842,0.540023530186316
-8,0.485526,0.485184435490421
-6,0.419026,0.42005863076516
-4,0.347169,0.346667644834946
-2,0.270519,0.26977573412754
0,0.196563,0.196315765380859
2,0.133135,0.133164225450139
4,0.084705,0.0844673650010992
6,0.050685,0.0505305149746294
8,0.028644,0.0288296062925384
10,0.015719,0.0158643045570673
12,0.008627,0.0085014939364564
14,0.004451,0.00447030899181805
16,0.00229,0.0023193150441659
18,0.001179,0.0011920034119425
20,0.000624,0.000608541322411989
22,0.000301,0.000309193681089784
24,0.000148333333333333,0.000156559217773353
26,8.375e-05,7.90751094677538e-05
28,4.35714285714286e-05,3.98658133924201e-05
30,2.04e-05,2.00708507023171e-05


==> data/icsiNr7.txt <==
rho,ser,cf
-20,0.676439,0.676101471008607
-18,0.655302,0.655843619079124
-16,0.62963,0.62990185927017
-14,0.597035,0.596781904885681
-12,0.554195,0.554826012549122
-10,0.502607,0.502499318282423
-8,0.438871,0.439011845584936
-6,0.365642,0.365341433705509
-4,0.284593,0.285362174577002
-2,0.206721,0.206126804801411
0,0.135678,0.136135041713715
2,0.081811,0.0818499991623822
4,0.045053,0.0449921302337642
6,0.022858,0.0228683553647394
8,0.010931,0.0109074724245663
10,0.005052,0.00495464639464823
12,0.002113,0.00217076294360317
14,0.000952,0.000926509506861443
16,0.00038,0.000388096752554031
18,0.000157,0.000160397860380339
20,6.64e-05,6.56550374389219e-05


==> data/misoNr2M8n3.txt <==
rho,ser
-20,0.846605
-19,0.843267
-18,0.839352
-17,0.83407
-16,0.829198
-15,0.822794
-14,0.815803
-13,0.807758
-12,0.797963
-11,0.787867
-10,0.776
-9,0.76133
-8,0.745118
-7,0.727399
-6,0.706779
-5,0.685051
-4,0.658753
-3,0.629843
-2,0.599101
-1,0.564849
0,0.527886
1,0.489202
2,0.448971
3,0.407711
4,0.366757
5,0.326704
6,0.286832
7,0.250903
8,0.217213
9,0.185527
10,0.157546
11,0.132954
12,0.110869
13,0.091751
14,0.076462
15,0.062449
16,0.051347
17,0.041583
18,0.034211
19,0.02771
20,0.022057


==> data/misoNr2M8n4.txt <==
rho,ser
0,5.0722e-01
1,4.6432e-01
2,4.2050e-01
3,3.7445e-01
4,3.2810e-01
5,2.8327e-01
6,2.3897e-01
7,1.9848e-01
8,1.6187e-01
9,1.2956e-01
10,1.0101e-01
11,7.7565e-02
12,5.8129e-02
13,4.2845e-02
14,3.0985e-02
15,2.1966e-02
16,1.5412e-02
17,1.0703e-02
18,7.1715e-03
19,4.8800e-03
20,3.2180e-03


==> data/misoNr8M8n3.txt <==
rho,ser
-20,0.815154
-19,0.8077665
-18,0.797917
-17,0.7881265
-16,0.775991
-15,0.7610515
-14,0.7447965
-13,0.72704
-12,0.7065655
-11,0.6812835
-10,0.6547265
-9,0.6240675
-8,0.5885855
-7,0.5502675
-6,0.5087715
-5,0.463238
-4,0.414665
-3,0.3646125
-2,0.3136385
-1,0.264251
0,0.215849
1,0.171091
2,0.131628
3,0.097221
4,0.0695815
5,0.0471375
6,0.03131
7,0.019495
8,0.011956
9,0.0068365
10,0.0037885
11,0.0020455
12,0.001076
13,0.0005195
14,0.000258833333333333
15,0.00013
16,5.65454545454545e-05
17,2.53e-05
18,1.19411764705882e-05
19,5.28508771929825e-06
20,2.27611940298507e-06


==> data/misoNr8M8n4.txt <==
rho,ser
0,1.9462e-01
1,1.4985e-01
2,1.0978e-01
3,7.6754e-02
4,5.0696e-02
5,3.1316e-02
6,1.8292e-02
7,9.7495e-03
8,4.8275e-03
9,2.1905e-03
10,9.4850e-04
11,3.5500e-04
12,1.2817e-04
13,4.2125e-05
14,1.2327e-05
15,3.3933e-06
16,9.1329e-07
17,2.2206e-07
18,4.7294e-08


==> data/mrcNr1.txt <==
rho,mrc,ao,exact,bound
-20,0.71752,0.71752,0.717293168757445,6.36619772367581
-19,0.713441,0.713441,0.713160232926541,5.67387969357098
-18,0.708169,0.708169,0.708530986484041,5.05685059975315
-17,0.703589,0.703589,0.703326846348123,4.50692284103219
-16,0.697117,0.697117,0.697476026428868,4.01679921016634
-15,0.691082,0.691082,0.690855827808936,3.57997606435564
-14,0.68274,0.68274,0.683372797934665,3.19065702585332
-13,0.674693,0.674693,0.674954253204272,2.8436760675548
-12,0.666209,0.666209,0.665641224028625,2.53442896295669
-11,0.654636,0.654636,0.654877012989359,2.25881219086849
-10,0.642838,0.642838,0.6429605821931,2.01316848417948
-9,0.629337,0.629337,0.629745692728065,1.79423830014625
-8,0.615279,0.615279,0.61487408028272,1.59911656824085
-7,0.598986,0.598986,0.598369408378539,1.42521414162987
-6,0.579782,0.579782,0.580226541918461,1.2702234407691
-5,0.559958,0.559958,0.560253794924521,1.13208783322494
-4,0.538971,0.538971,0.538803862846626,1.00897434341152
-3,0.515754,0.515754,0.515655613247171,0.8992493301184
-2,0.490743,0.490743,0.490438970322957,0.801456809084166
-1,0.464731,0.464731,0.464616116278139,0.714299132969941
0,0.437565,0.437565,0.437521732131612,0.636619772367581
1,0.409833,0.409833,0.409578378457368,0.567387969357098
2,0.380852,0.380852,0.381674740621421,0.505685059975315
3,0.353756,0.353756,0.353410704041853,0.450692284103219
4,0.326224,0.326224,0.32645587618617,0.401679921016634
5,0.300421,0.300421,0.299850618195172,0.357997606435564
6,0.273879,0.273879,0.274082959258403,0.319065702585332
7,0.249892,0.249892,0.24960527049308,0.28436760675548
8,0.226788,0.226788,0.22669071003319,0.253442896295669
9,0.205442,0.205442,0.20513650681374,0.225881219086849
10,0.185942,0.185942,0.185852207275585,0.201316848417948
11,0.166941,0.166941,0.166917134191735,0.179423830014625
12,0.150842,0.150842,0.150647652168233,0.159911656824084
13,0.135813,0.135813,0.135461216940497,0.142521414162987
14,0.120947,0.120947,0.121239432330446,0.12702234407691
15,0.108261,0.108261,0.108843123633603,0.113208783322494
16,0.098031,0.098031,0.0975414500200742,0.100897434341152
17,0.087401,0.087401,0.0873858345329245,0.08992493301184
18,0.078285,0.078285,0.0780845261696797,0.0801456809084166
19,0.069756,0.069756,0.0698373916939556,0.0714299132969941
20,0.062385,0.062385,0.0625382114880926,0.0636619772367581


==> data/mrcNr16.txt <==
rho,mrc,ao,exact,bound
-20,0.609382,0.609765,0.60943644389431,1.12263959688588e+17
-19,0.591397,0.591307,0.590987144275589,1.77926385469172e+16
-18,0.569893,0.56999,0.570144190982173,2.81994317089303e+15
-17,0.546001,0.546759,0.546617582730184,446930873467556
-16,0.51997,0.519808,0.520175304837224,70833769885943.1
-15,0.490839,0.491147,0.490602796303906,11226395968858.8
-14,0.458167,0.457927,0.45780315562506,1779263854691.72
-13,0.421282,0.420426,0.421569597142225,281994317089.303
-12,0.381666,0.382124,0.382200722477305,44693087346.7556
-11,0.34049,0.340336,0.340060342036048,7083376988.59431
-10,0.295568,0.295578,0.295661691099993,1122639596.88588
-9,0.250762,0.250028,0.250144541389442,177926385.469172
-8,0.203987,0.204812,0.204826803918773,28199431.7089303
-7,0.161234,0.161074,0.161365350171003,4469308.73467556
-6,0.121011,0.120833,0.121397144148418,708337.69885943
-5,0.086973,0.086608,0.0866740306219625,112263.959688588
-4,0.058445,0.05834,0.0583155554626339,17792.6385469172
-3,0.036583,0.03651,0.036608516879159,2819.94317089303
-2,0.021517,0.021279,0.0212985438707577,446.930873467557
-1,0.011516,0.011508,0.0113917734867768,70.833769885943
0,0.005726,0.005688,0.00559520004943296,11.2263959688588
1,0.002455,0.002511,0.0025045329082358,1.77926385469172
2,0.001052,0.001017,0.00101366259148587,0.281994317089303
3,0.000369,0.0003955,0.000374698284901174,0.0446930873467557
4,0.0001192,0.0001282,0.000124918797219041,0.0070833769885943
5,3.82857142857143e-05,3.78571428571429e-05,3.80191978006645e-05,0.00112263959688588
6,9.71153846153846e-06,1.08846153846154e-05,1.06665979162185e-05,0.000177926385469172
7,2.5e-06,2.8960396039604e-06,2.75239179915257e-06,2.81994317089303e-05
8,6.71581769436997e-07,6.38069705093834e-07,6.58960346203863e-07,4.46930873467556e-06
9,1.43389733295096e-07,1.55721250358474e-07,1.48601584574284e-07,7.08337698859429e-07
10,3.30797221303341e-08,3.26166060205094e-08,3.14249079066396e-08,1.12263959688588e-07
11,6.28432814247829e-09,6.62368186217212e-09,6.33669284300427e-09,1.77926385469172e-08


==> data/mrcNr4.txt <==
rho,mrc,ao,exact,bound
-20,0.683033,0.683644,0.682707491398579,8105.69469138702
-19,0.674296,0.674254,0.674104178147412,5114.34759764475
-18,0.664125,0.664462,0.664281740242008,3226.93517895859
-17,0.653956,0.653358,0.653263603997299,2036.05845132543
-16,0.641082,0.640607,0.640809324765271,1284.66603365475
-15,0.626505,0.626404,0.626594133055647,810.569469138702
-14,0.610904,0.610683,0.610636361443299,511.434759764475
-13,0.59286,0.592687,0.592588206092084,322.693517895859
-12,0.572566,0.573744,0.572406000709454,203.605845132543
-11,0.550775,0.549881,0.549645248137684,128.466603365475
-10,0.524994,0.524661,0.524132946819921,81.0569469138702
-9,0.494583,0.49462,0.495946255813198,51.1434759764475
-8,0.465192,0.464393,0.464848671803002,32.2693517895859
-7,0.43232,0.431635,0.431295071313556,20.3605845132543
-6,0.395522,0.396161,0.39512621095449,12.8466603365475
-5,0.356125,0.356913,0.356572102368966,8.10569469138702
-4,0.316853,0.316524,0.316729722321169,5.11434759764476
-3,0.275941,0.276117,0.276172672955075,3.22693517895859
-2,0.23558,0.235729,0.236104871171498,2.03605845132543
-1,0.197517,0.197042,0.19735467692085,1.28466603365475
0,0.160651,0.16089,0.161216471337659,0.810569469138702
1,0.128304,0.128199,0.128590277657863,0.511434759764475
2,0.099969,0.100012,0.100030141505033,0.322693517895859
3,0.076032,0.076531,0.0760578327819003,0.203605845132543
4,0.056332,0.056289,0.0564302509732795,0.128466603365475
5,0.040802,0.040535,0.0409778596344839,0.0810569469138702
6,0.029076,0.029454,0.0292116825752091,0.0511434759764476
7,0.02028,0.020596,0.0202719540667941,0.0322693517895859
8,0.013921,0.013881,0.0139977672271691,0.0203605845132543
9,0.009368,0.009479,0.00943654287913286,0.0128466603365475
10,0.00615,0.006267,0.00631600897226798,0.00810569469138702
11,0.004168,0.004146,0.00417749226342382,0.00511434759764475
12,0.002798,0.002755,0.0027697813987141,0.00322693517895859
13,0.001819,0.001801,0.00179263813572477,0.00203605845132543
14,0.00118,0.001146,0.00114603600308776,0.00128466603365475
15,0.000749,0.000796,0.000756732119224723,0.000810569469138702
16,0.0004645,0.000476,0.000483593702196285,0.000511434759764475
17,0.000306,0.000314,0.00030606866231392,0.000322693517895859
18,0.000183666666666667,0.000201,0.000193301784249088,0.000203605845132543
19,0.0001278,0.0001318,0.000124580818302821,0.000128466603365475
20,7.84285714285714e-05,7.34285714285714e-05,7.85450266943999e-05,8.10569469138702e-05


==> data/mrcNr8.txt <==
rho,mrc,ao,exact,bound
-20,0.652645,0.653004,0.652948840317258,175206097.146613
-19,0.640696,0.640468,0.640351338284724,69750803.5987591
-18,0.625576,0.625562,0.626062741458991,27768295.0645347
-17,0.610552,0.610589,0.609893517007748,11054757.3792365
-16,0.591818,0.592149,0.591611897357125,4400978.18140326
-15,0.571852,0.572346,0.570938597060076,1752060.97146613
-14,0.548784,0.547647,0.547732263998715,697508.035987591
-13,0.520464,0.522136,0.521560458594817,277682.950645347
-12,0.492372,0.492794,0.492580990272114,110547.573792365
-11,0.459769,0.460484,0.460351825775359,44009.7818140326
-10,0.42562,0.424645,0.424965235206954,17520.6097146613
-9,0.386533,0.386734,0.386694360425942,6975.08035987591
-8,0.345606,0.345916,0.345979090478049,2776.82950645347
-7,0.303235,0.303097,0.303000896531352,1105.47573792365
-6,0.258793,0.259381,0.259227680254594,440.097818140326
-5,0.215626,0.215723,0.215864302237558,175.206097146613
-4,0.174336,0.174114,0.174150151206566,69.7508035987592
-3,0.13628,0.13556,0.13558414323153,27.7682950645347
-2,0.101151,0.101314,0.101619570509672,11.0547573792366
-1,0.073084,0.072875,0.0728415984597642,4.40097818140326
0,0.049895,0.049769,0.0498864791420285,1.75206097146613
1,0.032628,0.032184,0.0326035775391083,0.697508035987591
2,0.020401,0.020622,0.0202725605626255,0.277682950645347
3,0.012025,0.012043,0.0120620029134697,0.110547573792366
4,0.006855,0.00682,0.00682575215677957,0.0440097818140326
5,0.003585,0.003619,0.00369332393983299,0.0175206097146613
6,0.001928,0.001949,0.00191607114489441,0.00697508035987592
7,0.0009485,0.000954,0.000949550826382766,0.00277682950645347
8,0.000459666666666667,0.000456333333333333,0.000459242416871183,0.00110547573792365
9,0.0002054,0.0002174,0.000214665576636559,0.000440097818140326
10,9.64545454545455e-05,9.70909090909091e-05,9.82004527608666e-05,0.000175206097146613
11,4.25833333333333e-05,4.32916666666667e-05,4.34706576644469e-05,6.97508035987591e-05
12,1.87592592592593e-05,1.87777777777778e-05,1.89996368089123e-05,2.77682950645347e-05
13,7.97619047619048e-06,8.19047619047619e-06,8.19661347380332e-06,1.10547573792365e-05
14,3.41296928327645e-06,3.39249146757679e-06,3.46431640655248e-06,4.40097818140326e-06
15,1.4903129657228e-06,1.4441132637854e-06,1.44930584220095e-06,1.75206097146613e-06
16,6.13120784794605e-07,6.03310852237891e-07,6.02276997584897e-07,6.97508035987591e-07
17,2.55232261357836e-07,2.61102603369066e-07,2.43004613644763e-07,2.77682950645347e-07
18,9.98402555910543e-08,1.01737220447284e-07,9.99306496187093e-08,1.10547573792365e-07
19,3.96494984338448e-08,3.94116014432417e-08,4.05584514593529e-08,4.40097818140326e-08
20,1.57878118092832e-08,1.62298705399432e-08,1.63256274429874e-08,1.75206097146613e-08


==> data/pdfs.csv <==
"x",1,2,3,4,9,"Infinity"
-3.,0.00001196508689551623,0,0,0,0,0
-2.97,0.000014434451830254524,0,0,0,0,0
-2.94,0.00001738324920025401,0,0,0,0,0
-2.91,0.000020898168082491402,0,0,0,0,0
-2.88,0.00002508028497951953,0,0,0,0,0
-2.85,0.00003004720614858743,0,0,0,0,0
-2.82,0.00003593548473099383,0,0,0,0,0
-2.79,0.000042903340409464836,0,0,0,0,0
-2.76,0.000051133710888271846,0,0,0,0,0
-2.73,0.000060837665936182636,0,0,0,0,0
-2.7,0.00007225821600959413,0,0,0,0,0
-2.67,0.00008567454852946613,0,0,0,0,0
-2.64,0.0001014067256630025,0,0,0,0,0
-2.61,0.0001198208778950681,0,0,0,0,0
-2.58,0.00014133492769545367,0,0,0,0,0
-2.55,0.00016642487712178978,0,0,0,0,0
-2.52,0.0001956316921646019,0,0,0,0,0
-2.49,0.00022956881495764494,0,0,0,0,0
-2.46,0.00026893033255739565,0,0,0,0,0
-2.43,0.0003144998277528661,0,0,0,0,0
-2.4,0.0003671599332128632,0,0,0,0,0
-2.37,0.00042790260512666386,0,0,0,0,0
-2.34,0.0004978401262631522,0,0,0,0,0
-2.31,0.0005782168409855995,0,0,0,0,0
-2.2800000000000002,0.0006704216161465869,0,0,0,0,0
-2.25,0.0007760010118915096,0,0,0,0,0
-2.2199999999999998,0.0008966731351763333,0,0,0,0,0
-2.19,0.0010343421362278527,0,0,0,0,0
-2.16,0.0011911132942359923,0,0,0,0,0
-2.13,0.001369308623282213,0,0,0,0,0
-2.1,0.0015714829129187188,0,0,0,0,0
-2.0700000000000003,0.0018004400999899284,0,0,0,0,0
-2.04,0.0020592498493343337,0,0,0,0,0
-2.01,0.00235126420105875,0,0,0,0,0
-1.98,0.0026801341213131824,0,0,0,0,0
-1.95,0.003049825772126854,0,0,0,0,0
-1.92,0.003464636294146686,0,0,0,0,0
-1.8900000000000001,0.003929208874345225,0,0,0,0,0
-1.86,0.004448546849266244,0,0,0,0,0
-1.83,0.0050280265735300365,0,0,0,0,0
-1.8,0.005673408763534264,0,0,0,0,0
-1.77,0.006390848008004542,0,0,0,0,0
-1.74,0.007186900120746126,0,0,0,0,0
-1.71,0.008068526997120023,0,0,0,0,0
-1.6800000000000002,0.009043098624927089,0,0,0,0,0
-1.6500000000000001,0.010118391893060543,0,0,0,0,0
-1.62,0.011302585837997719,0,0,0,0,0
-1.59,0.012604252969469614,0,0,0,0,0
-1.56,0.01403234632295885,0,0,0,0,0
-1.53,0.01559618189850158,0,0,0,0,0
-1.5,0.017305416163019623,0,0,0,0,0
-1.47,0.019170018317453685,0,0,0,0,0
-1.44,0.021200237060588843,0,0,0,0,0
-1.4100000000000001,0.02340656161887791,0,0,0,0,0
-1.3800000000000001,0.02579967685588087,0,0,0,0,0
-1.35,0.028390412326161348,0,0,0,0,0
-1.32,0.03118968519650029,0,0,0,0,0
-1.29,0.03420843702186347,0,0,0,0,0
-1.26,0.03745756443432384,0,0,0,0,0
-1.23,0.040947843879576756,0,0,0,0,0
-1.2000000000000002,0.04468985061714562,0,0,0,0,0
-1.1700000000000002,0.04869387228605624,0,0,0,0,0
-1.1400000000000001,0.05296981742672651,0,0,0,0,0
-1.11,0.05752711944100284,0,0,0,0,0
-1.08,0.062374636564475124,0,0,0,0,0
-1.05,0.06752054851711486,0,0,0,0,0
-1.02,0.07297225058849227,0,0,0,0,0
-0.9900000000000002,0.07873624600085737,0,0,0,0,0
-0.96,0.08481803747566906,0,0,0,0,0
-0.9300000000000002,0.09122201900515253,0,0,0,0,0
-0.8999999999999999,0.0979513688985773,0,0,0,0,0
-0.8700000000000001,0.10500794523161162,0,0,0,0,0
-0.8399999999999999,0.11239218487483256,0,0,0,0,0
-0.81,0.12010300731281467,0,0,0,0,0
-0.7800000000000002,0.12813772448690328,0,0,0,0,0
-0.75,0.13649195790162424,0,0,0,0,0
-0.7200000000000002,0.14515956422572676,0,0,0,0,0
-0.69,0.15413257059332278,0,0,0,0,0
-0.6600000000000001,0.16340112076792535,0,0,0,0,0
-0.6299999999999999,0.17295343327213278,0,0,0,0,0
-0.6000000000000001,0.18277577250821248,0,0,0,0,0
-0.5700000000000003,0.19285243380021025,0,0,0,0,0
-0.54,0.2031657431769801,0,0,0,0,0
-0.5100000000000002,0.21369607258859247,0,0,0,0,0
-0.48,0.22442187110707404,0,0,0,0,0
-0.4500000000000002,0.23531971250781153,0,0,0,0,0
-0.41999999999999993,0.24636435946194926,0,0,0,0,0
-0.3900000000000001,0.25752884439467644,0,0,0,0,0
-0.3600000000000003,0.2687845668816598,0,0,0,0,0
-0.33000000000000007,0.28010140726839955,0,0,0,0,0
-0.30000000000000027,0.2914478560075475,0,0,0,0,0
-0.27,0.3027911580198776,0,0,0,0,0
-0.2400000000000002,0.31409747119838477,0,0,0,0,0
-0.20999999999999996,0.32533203799469823,0,0,0,0,0
-0.18000000000000016,0.3364593688553234,0,0,0,0,0
-0.1499999999999999,0.34744343611491774,0,0,0,0,0
-0.1200000000000001,0.35824787680732706,0,0,0,0,0
-0.0900000000000003,0.3688362027249167,0,0,0,0,0
-0.06000000000000005,0.37917201594492694,0,0,0,0,0
-0.03000000000000025,0.3892192279501179,0,0,0,0,0
0.,0.3989422804014327,0.7978845608028654,0.,0.,0.,0.
0.029999999999999805,0.40830636557408134,0.7975255935241994,0.07627988830539234,0.06322373059083848,0.05994902831242822,0.05994602429271125
0.06000000000000005,0.4172776444462869,0.7964496603912139,0.15187543525376573,0.1260676257251345,0.11957473612660802,0.1195687766677193
0.08999999999999986,0.4258234604324598,0.7946596631573767,0.2261150411207238,0.18815585686793165,0.17855670759830528,0.17854788898900253
0.1200000000000001,0.43391254677998514,0.7921604235873122,0.2983522060142617,0.24912054729109,0.23658029967853494,0.23656876418938652
0.1499999999999999,0.4415152257008602,0.7889586618157779,0.36797713737890625,0.3086055941716921,0.2933394378190023,0.2933253711580007
0.17999999999999972,0.4486035973855343,0.7850629662408579,0.4344272710033569,0.3662703096913578,0.3485393044867366,0.3485229324899621
0.20999999999999996,0.4551517171454504,0.7804837551401486,0.4971964147375508,0.4217928266482385,0.4018988874559642,0.401880472082002
0.23999999999999977,0.46113575905164333,0.7752332302500283,0.5558422807533783,0.4748732189067026,0.4531533570897209,0.4531331918005607
0.27,0.46653416457760805,0.7693253225974857,0.6099922353030993,0.5252362927877893,0.5020562445455651,0.5020346491687554
0.2999999999999998,0.4713277749135005,0.7627756309210483,0.6593471670164461,0.5726340120985677,0.5483813959861038,0.5483587111627366
0.33000000000000007,0.47549994579332966,0.7556013530617292,0.7036834422223592,0.6168475267438988,0.5919246813852556,0.5919012627156994
0.3599999999999999,0.4790366438645969,0.7478212107462568,0.7428529873396612,0.6576887825789007,0.6325054403279149,0.6324816523319503
0.3899999999999997,0.48192652382818824,0.7394553682228648,0.7767816007617023,0.695001698155842,0.6699676512320458,0.6699438612421208
0.41999999999999993,0.48416098578235855,0.7305253452443078,0.8054656529365001,0.7286629021031177,0.7041808146026654,0.704157386708356
0.44999999999999973,0.48573421241548437,0.721053924923296,0.8289673791927412,0.7585820328575481,0.7350405451797861,0.7350178343382995
0.48,0.48664318590492006,0.7110650570119942,0.8474090042763498,0.7847016101733145,0.7624688720900785,0.7624472185118848
0.5099999999999998,0.4868876845908592,0.7005837571794518,0.8609659597095457,0.8069964950834831,0.7864142502794887,0.7863939741901175
0.54,0.4864702597016866,0.6896360028786667,0.8698594648809498,0.8254729616426592,0.8068512905192471,0.8068326873881713
0.5699999999999998,0.48539619260817407,0.6782486264083845,0.874348740789612,0.8401674097021281,0.823780219073174,0.8237635553888205
0.5999999999999996,0.4836734332753868,0.6664492057835995,0.8747231127313735,0.8511447530562206,0.8372260816286343,0.8372115912852371
0.6299999999999999,0.4813125207609763,0.6542659540331089,0.8712942365159477,0.8584965214705712,0.8472377092726131,0.8472255906202234
0.6599999999999997,0.47832648677441963,0.6417276075423451,0.8643886539372754,0.8623387183065748,0.8538864670921571,0.8538768806860114
0.69,0.47473074346187183,0.6288633140551947,0.8543408492635317,0.8628094776658987,0.8572648083575185,0.8572578754275221
0.7199999999999998,0.4705429567139791,0.615702520939706,0.8414869415806564,0.8600665661952334,0.8574846591788445,0.8574804608245485
0.75,0.4657829064079846,0.6022748643096089,0.8261591099417889,0.8542847749405333,0.8546756599949257,0.8546742370963845
0.7799999999999998,0.46047233508974694,0.5886100595766504,0.8086808112798674,0.8456532459708429,0.8489832912466341,0.8489846450673234
0.81,0.4546347866752419,0.5747377939880566,0.7893628164940533,0.8343727769737166,0.8405669111092289,0.8405710045540328
0.8399999999999999,0.4482954368044086,0.5606876216792412,0.7685000592578235,0.8206531447437715,0.8295977332165749,0.8296044926960215
0.8699999999999997,0.44148091651282095,0.5464888617444327,0.7463692657989619,0.8047104855431304,0.8162567719250654,0.8162660897667158
0.8999999999999999,0.4342191308989325,0.5321704997975097,0.7232273126960415,0.7867647668176124,0.8007327818619454,0.8007445192012941
0.9299999999999997,0.4265390744571452,0.5177610934622978,0.699310243815187,0.7670373808217577,0.7832202173149587,0.7832342073915163
0.96,0.4184706447205652,0.5032886821962342,0.6748328667725471,0.7457488864580829,0.7639172354868483,0.7639332872663129
0.9899999999999998,0.41004445581314186,0.48878070181399924,0.6499888434052867,0.7231169211892766,0.7430237658030386,0.7430416678436547
1.0199999999999996,0.401291653450267,0.4742639040387594,0.6249511871338586,0.6993543003501818,0.7207396653712448,0.7207591898515472
1.0499999999999998,0.39224373285135133,0.4597642813684662,0.5998730821415006,0.6746673166763495,0.6972629783976901,0.6972838852237876
1.08,0.38293236093904715,0.44530699750352226,0.5748889442554551,0.6492542484752065,0.672788314917181,0.6728103558303993
1.1099999999999994,0.3733892040994367,0.43091632354043974,0.5501156505441791,0.6233040806809149,0.6475053616447735,0.6475282842547219
1.1399999999999997,0.36364576266749027,0.4166155800942169,0.5256538732293013,0.5969954391286253,0.6215975351554712,0.6216210868292238
1.17,0.35373321318433854,0.4024270854703948,0.501589462895692,0.5704957348183393,0.595240784993732,0.5952647165386049
1.2000000000000002,0.34368225934928026,0.38837210996642585,0.47799483559932415,0.5439605117594261,0.5686025517519329,0.568626620837092
1.2299999999999995,0.33352299246188244,0.3744708363414593,0.45493032785285026,0.5175329892266386,0.5418408826784312,0.5418648569490071
1.2599999999999998,0.3232847620198369,0.36074232645416077,0.4324454922511507,0.4913437869363883,0.5151037050189093,0.5151273648652255
1.29,0.31299605700820254,0.347204494030066,0.41058031442611714,0.4655108197747868,0.48852825509230746,0.4885513960459852
1.3200000000000003,0.3026843982869273,0.3338740834834275,0.3893663389303909,0.4401393472716606,0.4622406590824394,0.46226309382029906
1.3499999999999996,0.292376242357678,0.32076665468383936,0.36882769746732297,0.4153221620025637,0.43635565971077434,0.4363772196564163
1.38,0.2820968966693866,0.30789657352526745,0.3489820376027043,0.3911399004900497,0.41097648136166004,0.41099701788316795
1.4100000000000001,0.2718704465058334,0.29527700812471136,0.32984135376162277,0.3676614599355986,0.3861948248699763,0.3862142100801779
1.4399999999999995,0.2617196933890889,0.2829199304496778,0.31141272501956774,0.34494450420842604,0.3620909820589415,0.3621091092319527
1.4699999999999998,0.25166610483068896,0.27083612314814265,0.29369896605497714,0.3230360429070975,0.3387340592338377,0.33875084285807283
1.5,0.24172977516876384,0.2590351913317835,0.27669919876863064,0.3019730679520637,0.3161822981922071,0.316197673685593
1.5300000000000002,0.2319293971445446,0.24752557904304615,0.2604093526249105,0.2817832330186872,0.29448348289494286,0.2944974060126581
1.5599999999999996,0.22228224379620584,0.23631459011916472,0.24482260185795934,0.2624855621382062,0.273675419744304,0.27368786571295256
1.5899999999999999,0.21280416018207157,0.2254084131515412,0.22992974742891842,0.24409117493676719,0.25378647941953525,0.25379744183425346
1.62,0.2035095643889699,0.2148121502269676,0.21571955112198687,0.22660401721104964,0.23483618841135756,0.23484567793396616
1.6499999999999995,0.1944114572348956,0.2045298491279562,0.20217902851451186,0.2100215868168874,0.21683585875376482,0.21684390165075976
1.6799999999999997,0.18552144003800797,0.19456453866293508,0.18929370682142777,0.1943356461421672,0.19978924495467218,0.1997958815136588
1.71,0.17684973979604135,0.18491826679316137,0.17704785285140756,0.17953291371851138,0.18369321775431507,0.18369850061651352
1.7400000000000002,0.16840524110106503,0.1755921412218112,0.16542467556941234,0.16559572877336298,0.16853844506984603,0.16854243751461967
1.7699999999999996,0.16019552410374452,0.1665863721117491,0.15440650705123568,0.1525026837148874,0.15431007129445065,0.15431284550953447
1.7999999999999998,0.1522269078382541,0.15790031660178835,0.14397496498351686,0.14022922066041021,0.14098838698801397,0.14099002235635355
1.83,0.14450449822320516,0.1495325247967352,0.13411109929195644,0.128748189152806,0.12854948190352328,0.12855006333448118
1.8599999999999994,0.13703224006470066,0.14148078691396693,0.12479552499432076,0.11803036314979164,0.11696587521969815,0.11696549154895586
1.8899999999999997,0.12981297240426917,0.13374218127861437,0.1160085429596762,0.10804491621338572,0.10620711777818101,0.10620586025705796
1.92,0.12284848657625061,0.1263131228703973,0.10773024991527862,0.09875985456864912,0.09624036203699655,0.09623832292822564
1.9500000000000002,0.11613958636550525,0.11918941213763211,0.09994063876501955,0.09014240834263434,0.08703089633683854,0.08702816763016893
1.9799999999999995,0.10968614968642298,0.11236628380773618,0.09261969006398105,0.08215938183883278,0.0785426409210325,0.07853931317845218
2.01,0.10348719123742188,0.10583845543848062,0.08574745532320835,0.0747774641535817,0.07073860394363309,0.07073476528059243
2.04,0.09754092562080721,0.09960017547014155,0.07930413268962735,0.06796350180459472,0.06358129643505982,0.06357703164088477
2.0699999999999994,0.09184483045537647,0.09364527055536641,0.07327013545065685,0.061684735324653836,0.057033105864829264,0.057028495662592715
2.0999999999999996,0.08639570904793574,0.08796719196085447,0.06762615374487994,0.05590900198291784,0.0510566285421394,0.05105174898564281
2.13,0.08118975222937863,0.08255906085266083,0.06235320981289169,0.05060490693996751,0.04561496162481682,0.045609883628049096
2.16,0.07622259900067523,0.07741371229491122,0.057432707092492874,0.045741965228469024,0.04067195596461163,0.04066674495711105
2.1899999999999995,0.07148939567358466,0.07252373780981251,0.05284647344264367,0.041290716986964876,0.036192431402616285,0.03618714710256977
2.2199999999999998,0.06698485322972209,0.06788152636489843,0.048576798771568376,0.03722281836728062,0.032142356444532345,0.032137052740198443
2.25,0.06270330265944332,0.06347930367133484,0.044606467339842346,0.03351111049347949,0.028488994494558575,0.028483719423685862
2.2799999999999994,0.05863874807853604,0.05930916969468263,0.04091878500901807,0.03012966877881067,0.025201019012634388,0.025195814828945992
2.3099999999999996,0.05478491745568759,0.05536313429667319,0.037497601708477185,0.027053834812736,0.02224860008718852,0.022243503402692773
2.34,0.05113531081691223,0.05163315094317538,0.03432732939456748,0.02426023291833149,0.01960346498946343,0.019598506981302152
2.37,0.04768324582439928,0.04811114842952594,0.03139295578074192,0.021726773355968402,0.017238935301333164,0.01723414197206301
2.3999999999999995,0.044421900656472994,0.04478906058968586,0.028680054117062394,0.019432644016417398,0.015129943191948433,0.015125335672533356
2.4299999999999997,0.04134435414243154,0.04165885397018441,0.026174789299526074,0.017358292308993314,0.013253029365210037,0.013248624250552678
2.46,0.03844362313091653,0.03871255346347392,0.02386392068676992,0.015485398811137566,0.011586325115649429,0.011582134823172396
2.49,0.03571269709312162,0.035942265908079266,0.02173480121403718,0.013796844107445016,0.010109520820254021,0.010105553962827014
2.5199999999999996,0.03314456998259756,0.033340201674762156,0.019775375140219858,0.012276670110642103,0.008803823063358024,0.008800084828723903
2.55,0.030732269391668555,0.03089869426879035,0.0179741712594167,0.010910037026026324,0.007651902445828419,0.0076483949755822185
2.58,0.02846888306060393,0.02861021798829938,0.016320295275850723,0.009683176995631265,0.006637833972950282,0.006634556735044962
2.6099999999999994,0.026347582809747704,0.02646740368764277,0.014803419533875943,0.00858334533978423,0.005747031751766474,0.005743981901435619
2.6399999999999997,0.024361645976892974,0.024463052702555974,0.01341377103547456,0.007598770202403459,0.004966179561832836,0.004963352286714035
2.67,0.0225044744523828,0.02259014900091227,0.012142117881555134,0.006718601302710607,0.004283158696626255,0.004280547542723823
2.7,0.02076961141283559,0.020841869628845183,0.010979754361356635,0.0059328584001922405,0.003686974308955655,0.003684571484884431
2.7299999999999995,0.01915075586114301,0.019211593527079192,0.009918484901881242,0.0052323799916462535,0.0031676813349942614,0.003165477992687684
2.76,0.017641775085586193,0.017692908796474463,0.008950607077598271,0.004608772678874861,0.0027163109198641957,0.0027142974106023846
2.79,0.016236715154682578,0.016279618495092043,0.008068893867900332,0.004054361572818541,0.0023247981245493694,0.0023229642297621996
2.8199999999999994,0.014929809566830153,0.014965745051561147,0.0072665753370584375,0.0035621420343657536,0.0019859115604013095,0.0019842466972250926
2.8499999999999996,0.013715486175079367,0.013745533381227956,0.006537319898467694,0.0031257329933710026,0.001693185474406973,0.0016916788764213036
2.88,0.012588372507552336,0.012613452792531855,0.005875215312057737,0.0027393320351733644,0.001440854696172892,0.0014394955701180813
2.91,0.011543299603256453,0.011564197771338946,0.005274749550937228,0.0023976723977218507,0.0012237927564429055,0.0012225704160212828
2.9399999999999995,0.010575304481421795,0.010592687730622049,0.0047307916607477254,0.002095981981843768,0.0010374533968741425,0.001036357374974623
2.9699999999999998,0.009679631360127651,0.009694065811957905,0.004238572722908633,0.0018299444418221128,0.0008778156115163407,0.0008768357523761038
3.,0.008851731736980499,0.008863696823876015,0.0037936670210203865,0.0015956623928444686,0.0007413322915843292,0.0007404588245200774


==> data/selNr1.txt <==
rho,ser,serapprox,bound
-20,0.71759075,0.481375042126555,6.36619772367581
-19,0.71347675,0.479109577702085,5.67387969357098
-18,0.70882975,0.476570608692486,5.05685059975315
-17,0.70359875,0.473725957038586,4.50692284103219
-16,0.69772775,0.470540002186655,4.01679921016634
-15,0.69112825,0.466973453779234,3.57997606435564
-14,0.68370875,0.462983170940423,3.19065702585332
-13,0.67523875,0.45852206065799,2.8436760675548
-12,0.665748,0.453539100018994,2.53442896295669
-11,0.65508425,0.447979542319426,2.25881219086849
-10,0.64309375,0.441785385135791,2.01316848417948
-9,0.6297865,0.43489619822102,1.79423830014625
-8,0.6148795,0.427250427924077,1.59911656824085
-7,0.598389,0.418787307676968,1.42521414162987
-6,0.5803295,0.409449502570748,1.2702234407691
-5,0.56031475,0.399186587949963,1.13208783322494
-4,0.538694,0.387959392028515,1.00897434341152
-3,0.5154445,0.375745105831565,0.8992493301184
-2,0.49049275,0.362542873078277,0.801456809084166
-1,0.46441475,0.348379330033479,0.714299132969941
0,0.43725475,0.333313314992284,0.636619772367581
1,0.409594,0.317438790614376,0.567387969357098
2,0.38163025,0.300885025218561,0.505685059975315
3,0.35378225,0.28381334898475,0.450692284103219
4,0.32626075,0.266410347516866,0.401679921016634
5,0.2995515,0.248878066450584,0.357997606435564
6,0.2739055,0.231422460073627,0.319065702585332
7,0.249577,0.214241693150397,0.28436760675548
8,0.22661525,0.197515867722813,0.253442896295669
9,0.20509725,0.181399328765477,0.225881219086849
10,0.18523025,0.166016078639793,0.201316848417948
11,0.1671365,0.151458226118186,0.179423830014625
12,0.15036725,0.137786972111075,0.159911656824084
13,0.1350635,0.125035427528091,0.142521414162987
14,0.121165,0.113212532602186,0.12702234407691
15,0.108618,0.102307453703008,0.113208783322494
16,0.09731075,0.0922940044812568,0.100897434341152
17,0.08717225,0.083134789734561,0.08992493301184
18,0.07801825,0.0747848620085744,0.0801456809084166
19,0.06972925,0.0671947427390519,0.0714299132969941
20,0.0623005,0.0603127461028332,0.0636619772367581
21,0.05573425,0.0540866639996752,0.0567387969357098
22,0.04979925,0.0484649666902192,0.0505685059975315
23,0.044426,0.0433976762171326,0.0450692284103219
24,0.0397,0.0388369951787419,0.0401679921016634
25,0.03543025,0.0347377159615768,0.0357997606435564
26,0.031625,0.0310574409820628,0.0319065702585332
27,0.0281795,0.027756669319063,0.028436760675548
28,0.0251095,0.0247988058286622,0.0253442896295669
29,0.0223995,0.0221501285447341,0.0225881219086849
30,0.02001125,0.0197797260541262,0.0201316848417948
31,0.017841,0.017659400090674,0.0179423830014625
32,0.0159035,0.0157635275179048,0.0159911656824084
33,0.01418425,0.0140688907418539,0.0142521414162987
34,0.0126395,0.0125545004972315,0.012702234407691
35,0.011236,0.0112014264055003,0.0113208783322494
36,0.01000425,0.00999262776040092,0.0100897434341152
37,0.008888,0.00891277918271551,0.008992493301184
38,0.0079205,0.00794811519111584,0.00801456809084166
39,0.00705675,0.00708632250828474,0.00714299132969941
40,0.006272,0.00631646501840339,0.00636619772367581
41,0.0056115,0.00562888671353828,0.00567387969357099
42,0.0050055,0.00501505808958027,0.00505685059975315
43,0.004453,0.00446738744437103,0.00450692284103219
44,0.00395475,0.00397904691211607,0.00401679921016634
45,0.00351325,0.00354384524520947,0.00357997606435564
46,0.0031295,0.00315614745153086,0.00319065702585332
47,0.0027885,0.00281082702854167,0.0028436760675548
48,0.00248925,0.00250323914624049,0.00253442896295669
49,0.002225,0.00222920494048913,0.00225881219086849
50,0.00197325,0.0019849949258692,0.00201316848417948


==> data/selNr2.txt <==
rho,ser,serapprox,bound
-20,0.709584,0.473186275749892,127.323954473516
-19,0.70450175,0.469927317867162,101.137011995063
-18,0.69875775,0.466275963163798,80.3359842033269
-17,0.69221675,0.462186477984557,63.8131405170664
-16,0.68484875,0.457608416418486,50.6885792591339
-15,0.6765325,0.452486390291376,40.2633696835896
-14,0.66716,0.446759943476851,31.9823313648169
-13,0.6565665,0.440363590500283,25.404468815382
-12,0.6447455,0.43322710091181,20.1794868682305
-11,0.63137725,0.425276137248185,16.0291361816833
-10,0.61632775,0.416433384821918,12.7323954473516
-9,0.59954725,0.406620343476398,10.1137011995063
-8,0.58063875,0.395759979136245,8.03359842033269
-7,0.55975075,0.383780446053713,6.38131405170664
-6,0.5368045,0.370620072365937,5.06885792591339
-5,0.511635,0.356233728216249,4.02633696835896
-4,0.48439125,0.340600538708396,3.19823313648169
-3,0.45512325,0.32373263763434,2.5404468815382
-2,0.4240235,0.305684275113311,2.01794868682305
-1,0.39156775,0.286560128108931,1.60291361816833
0,0.358268,0.266521218683218,1.27323954473516
1,0.32465925,0.245786595039145,1.01137011995063
2,0.29124375,0.224629086250994,0.803359842033268
3,0.25847825,0.203364160128941,0.638131405170664
4,0.22735725,0.182332174283889,0.506885792591339
5,0.19812425,0.161875832685506,0.402633696835896
6,0.17094375,0.142315953110705,0.319823313648169
7,0.14612275,0.123929223210017,0.25404468815382
8,0.12387,0.106931244519207,0.201794868682305
9,0.104336,0.0914669874886522,0.160291361816833
10,0.08723825,0.0776092278035657,0.127323954473516
11,0.07253275,0.0653640658137032,0.101137011995063
12,0.0599425,0.0546815876949318,0.0803359842033269
13,0.04931675,0.045469281589965,0.0638131405170664
14,0.0403975,0.0376059675343608,0.0506885792591339
15,0.0329805,0.0309545530612116,0.0402633696835896
16,0.02683775,0.025372609696896,0.0319823313648169
17,0.02179925,0.0207203626172445,0.025404468815382
18,0.01762025,0.0168661317272834,0.0201794868682305
19,0.0142395,0.0136895796641822,0.0160291361816833
20,0.011466,0.0110832923285916,0.0127323954473516
21,0.0092105,0.00895319919961237,0.0101137011995063
22,0.007426,0.0072182012321258,0.00803359842033268
23,0.005965,0.00580925970733239,0.00638131405170664
24,0.0047805,0.0046681673892647,0.00506885792591339
25,0.0038235,0.00374621003741245,0.00402633696835896
26,0.00305975,0.00300286989358327,0.00319823313648169
27,0.00244375,0.00240464049024012,0.0025404468815382
28,0.00195425,0.00192396316806081,0.00201794868682305
29,0.001554,0.00153827653587772,0.00160291361816833
30,0.001241,0.00122917595075073,0.00127323954473516
31,0.00099275,0.000981690549977781,0.00101137011995063
32,0.0007865,0.000783683214424286,0.000803359842033268
33,0.00063175,0.000625359612408706,0.000638131405170664
34,0.000513,0.000498854034205606,0.000506885792591339
35,0.0004105,0.000397863639924543,0.000402633696835896
36,0.000328,0.000317325879275729,0.000319823313648169
37,0.0002645,0.000253152038182907,0.00025404468815382
38,0.00020625,0.000202026500529579,0.000201794868682305
39,0.00016175,0.000161264734667461,0.000160291361816833
40,0.00012675,0.00012871143727641,0.000127323954473516
41,0.00010325,0.000102658530284137,0.000101137011995063
42,8.075e-05,8.17677696113523e-05,8.03359842033268e-05
43,6.45e-05,6.49942459006778e-05,6.38131405170664e-05
44,5.075e-05,5.15181493832646e-05,5.06885792591338e-05
45,3.925e-05,4.06921367396779e-05,4.02633696835896e-05
46,2.925e-05,3.20031760575699e-05,3.19823313648169e-05
47,2.4875e-05,2.48306523467395e-05,2.5404468815382e-05
48,1.9625e-05,1.94544315848638e-05,2.01794868682305e-05
49,1.55e-05,1.52054783946204e-05,1.60291361816833e-05
50,1.2625e-05,1.18571580224275e-05,1.27323954473516e-05


==> data/selNr4.txt <==
rho,ser,serapprox,bound
-20,0.7017595,0.464605380505553,97268.3362966443
-19,0.6955505,0.460308226246845,61372.171171737
-18,0.68846425,0.45549561440253,38723.2221475031
-17,0.6806335,0.450108269155648,24432.7014159051
-16,0.671704,0.444081143184215,15415.992403857
-15,0.661658,0.437343291862018,9726.83362966443
-14,0.6503005,0.429817952339023,6137.2171171737
-13,0.63741275,0.421422929737039,3872.32221475031
-12,0.62294475,0.412071427264443,2443.27014159051
-11,0.6065475,0.401673498308905,1541.5992403857
-10,0.58815875,0.390138344242425,972.683362966442
-9,0.56743,0.377377725899444,613.72171171737
-8,0.54448175,0.363310787690601,387.232221475031
-7,0.5189785,0.347870590598807,244.327014159051
-6,0.490784,0.331012582144912,154.15992403857
-5,0.46009475,0.312725054603833,97.2683362966443
-4,0.42714675,0.29304130830088,61.3721711717371
-3,0.39233,0.272052706734409,38.7232221475031
-2,0.3555255,0.24992109010418,24.4327014159052
-1,0.3179705,0.226888199295791,15.415992403857
0,0.2800295,0.203279083330003,9.72683362966442
1,0.24267275,0.179496286404425,6.1372171171737
2,0.206543,0.156002349717593,3.87232221475031
3,0.17292375,0.133290072231918,2.44327014159051
4,0.14205525,0.111842883367286,1.5415992403857
5,0.11450025,0.0920908410515051,0.972683362966442
6,0.09054125,0.0743700018272754,0.613721711717371
7,0.07022825,0.0588931041238381,0.387232221475031
8,0.0534475,0.0457372510175498,0.244327014159051
9,0.040081,0.0348502263953653,0.15415992403857
10,0.0294755,0.0260726891697599,0.0972683362966442
11,0.02131725,0.0191702748492743,0.061372171171737
12,0.01525225,0.0138684642659558,0.0387232221475031
13,0.01080825,0.00988398106095101,0.0244327014159051
14,0.0075285,0.0069487740067417,0.015415992403857
15,0.005226,0.00482527404257371,0.00972683362966443
16,0.00354375,0.00331366430122763,0.0061372171171737
17,0.0023735,0.0022529827143799,0.00387232221475031
18,0.001587,0.00151815004595962,0.00244327014159051
19,0.001047,0.0010148255922839,0.0015415992403857
20,0.00068925,0.000673572527312674,0.000972683362966443
21,0.00046525,0.000444303142518704,0.00061372171171737
22,0.00030825,0.000291500538301956,0.00038723222147503
23,0.000201,0.000190363185857412,0.000244327014159052
24,0.00013175,0.000123813585433639,0.00015415992403857
25,8.525e-05,8.02366128451447e-05,9.72683362966443e-05
26,5.45e-05,5.18127436340767e-05,6.1372171171737e-05
27,3.425e-05,3.3324613644061e-05,3.87232221475031e-05
28,2.1875e-05,2.07838038292999e-05,2.44327014159052e-05
29,1.5125e-05,1.30690661424512e-05,1.5415992403857e-05
30,9.5e-06,9.05971851552566e-06,9.72683362966443e-06
31,6.5e-06,5.78953030782153e-06,6.1372171171737e-06
32,3.96428571428571e-06,3.46414493696503e-06,3.8723222147503e-06
33,2.31818181818182e-06,2.28455795677023e-06,2.44327014159052e-06
34,1.1195652173913e-06,1.41123824441457e-06,1.5415992403857e-06
35,7.87878787878788e-07,9.13097414045108e-07,9.72683362966442e-07
36,5.48913043478261e-07,5.74944608725973e-07,6.1372171171737e-07
37,3.42465753424658e-07,3.79506529453553e-07,3.8723222147503e-07
38,2.17391304347826e-07,2.2706364016453e-07,2.44327014159052e-07
39,1.29533678756477e-07,1.42201391987235e-07,1.5415992403857e-07
40,8.74125874125874e-08,8.99747902536308e-08,9.72683362966442e-08
41,5.55555555555556e-08,5.86474844928364e-08,6.13721711717371e-08
42,3.95569620253165e-08,4.06032733701152e-08,3.87232221475031e-08
43,2.6495278069255e-08,2.61318233215979e-08,2.44327014159052e-08
44,1.9e-08,1.68963458734689e-08,1.54159924038569e-08
45,1.375e-08,1.11352897590386e-08,9.72683362966443e-09
46,9.25e-09,7.39117564069764e-09,6.13721711717372e-09
47,7e-09,4.94098795317315e-09,3.8723222147503e-09
48,3.75e-09,3.3273373007234e-09,2.44327014159052e-09
49,2.75e-09,2.25802952578208e-09,1.54159924038569e-09
50,2.25e-09,1.54363113688085e-09,9.72683362966442e-10


==> data/selNr8.txt <==
rho,ser,serapprox,bound
-20,0.6930365,0.456195205296344,220759682404.732
-18,0.6779875,0.444933655680966,34988051781.3137
-16,0.657848125,0.430836469086886,5545232508.56811
-14,0.632120625,0.413272150516247,878860125.344364
-12,0.599894375,0.391495689546248,139289942.97838
-10,0.558719875,0.364748386063533,22075968.2404732
-8,0.507565375,0.332263007635044,3498805.17813137
-6,0.444637,0.293653949028622,554523.25085681
-4,0.371857375,0.249130330821203,87886.0125344365
-2,0.2916315,0.200203229450979,13928.9942978381
0,0.210772125,0.149729850748851,2207.59682404732
2,0.1376025,0.102087879751746,349.880517813137
4,0.080181375,0.0623149352400157,55.452325085681
6,0.040930625,0.0332307401763788,8.78860125344365
8,0.018019,0.0153093512962863,1.3928994297838
10,0.00683,0.00601571266276155,0.220759682404732
12,0.00223625,0.00204403862032563,0.0349880517813137
14,0.000637,0.000595277179029686,0.00554523250856811
16,0.0001601875,0.000154541995452396,0.000878860125344364
18,3.79107142857143e-05,3.61433965188128e-05,0.00013928994297838
20,8.0530303030303e-06,7.80230343415139e-06,2.20759682404732e-05
22,1.5974025974026e-06,1.53952394077965e-06,3.49880517813136e-06
24,3.03660826032541e-07,2.92828455790802e-07,5.54523250856811e-07
26,5.34412744689713e-08,5.28723147374855e-08,8.78860125344364e-08
28,9.9468149892412e-09,9.4611849546032e-09,1.39289942978381e-08
30,0,0,2.20759682404732e-09
32,0,0,3.49880517813137e-10
34,0,0,5.54523250856811e-11
36,0,0,8.78860125344364e-12
38,0,0,1.39289942978381e-12
40,0,0,2.20759682404732e-13
42,0,0,3.49880517813137e-14
44,0,0,5.54523250856808e-15
46,0,0,8.78860125344368e-16
48,0,0,1.39289942978381e-16
50,0,0,2.20759682404732e-17


==> data/simoNr1M4Infty.txt <==
rho,ser-sim,ser,bound
-20,0.71156,0.713163554272603,100
-17,0.6954,0.697190073406753,50.1187233627272
-14,0.67173,0.674001691733238,25.1188643150958
-11,0.638,0.640305268756323,12.5892541179417
-8,0.5887,0.591737017902834,6.30957344480193
-5,0.51932,0.5236745435384,3.16227766016838
-2,0.43329,0.434186557096488,1.58489319246111
1,0.32847,0.329197975542609,0.794328234724281
4,0.22337,0.224617158090194,0.398107170553497
7,0.13715,0.138304240836572,0.199526231496888
10,0.07838,0.0784383022603481,0.1
13,0.04153,0.0420446248404942,0.0501187233627272
16,0.02165,0.021734132813245,0.0251188643150958
19,0.01127,0.0110014767931577,0.0125892541179417
22,0.00553,0.00553563098184995,0.00630957344480193
25,0.00287,0.00279599263478424,0.00316227766016838


==> data/simoNr1M4n3.txt <==
rho,ser,ao,exact,exact_asymp,bound
0,0.384605,0.383085,0.384068891669456,0.442897126960723,1.27323954473516
2,0.31381,0.31368,0.314526354194309,0.357034592556069,0.803359842033268
4,0.24839,0.247585,0.24729800828629,0.276993571431116,0.506885792591338
6,0.18657,0.186445,0.186888522684458,0.207138721976942,0.319823313648169
8,0.13455,0.134215,0.134976150279523,0.148282917578841,0.201794868682305
10,0.095265,0.09477,0.0943834329252877,0.103157141268451,0.127323954473516
12,0.06418,0.063835,0.0641138088988661,0.0697479002153152,0.0803359842033268
14,0.04245,0.04222,0.0426070929398653,0.0462225701518384,0.0506885792591339
16,0.02733,0.027485,0.0276983086108823,0.0299739153594367,0.0319823313648169
18,0.018185,0.01782,0.0178846899259165,0.0193211837498484,0.0201794868682305
20,0.011485,0.01142,0.0115897561254193,0.0125254463391878,0.0127323954473516
22,0.0072325,0.00731,0.00728134136397068,0.00785879592044377,0.00803359842033268
24,0.004495,0.00448166666666667,0.00457272401467815,0.00493741892413625,0.00506885792591339
26,0.002885,0.0029325,0.00292040297329132,0.00315379051893232,0.00319823313648169
28,0.001918,0.001897,0.00187363201405946,0.00202367218664927,0.00201794868682305
30,0.00119777777777778,0.001205,0.00120594835881886,0.00130318185289928,0.00127323954473516
32,0.000756785714285714,0.000761071428571429,0.00075065873405654,0.000810051981220487,0.000803359842033268
34,0.000475238095238095,0.000470714285714286,0.000469197793990271,0.000505701275265925,0.000506885792591339
36,0.000304264705882353,0.000302941176470588,0.000296177661171386,0.000319921317421778,0.000319823313648169
38,0.000185636363636364,0.000186,0.000184267604994234,0.000198812542310682,0.000201794868682305
40,0.000118662790697674,0.000117848837209302,0.000116785094104778,0.000125733767168063,0.000127323954473516
42,7.14685314685315e-05,7.2972027972028e-05,7.28959637252791e-05,7.85806367427804e-05,8.03359842033268e-05
44,4.64814814814815e-05,4.85648148148148e-05,4.73498409139381e-05,5.11179583914516e-05,5.06885792591338e-05
46,2.89718309859155e-05,2.85211267605634e-05,2.93272766511222e-05,3.16193075285625e-05,3.19823313648169e-05
48,1.81834215167548e-05,1.79012345679012e-05,1.83242960077266e-05,1.97923848238259e-05,2.01794868682305e-05
50,1.14161849710983e-05,1.15028901734104e-05,1.19973974077476e-05,1.29303505812544e-05,1.27323954473516e-05
52,7.2987208427389e-06,7.41534988713318e-06,7.42826629751871e-06,8.01299392117192e-06,8.03359842033268e-06
54,4.71011131725417e-06,4.58487940630798e-06,4.70444042411276e-06,5.0816587686368e-06,5.06885792591338e-06
56,3.00060313630881e-06,2.97798552472859e-06,2.99377770437284e-06,3.23401044639711e-06,3.19823313648169e-06
58,1.91179309013704e-06,1.8625747925111e-06,1.90090561692252e-06,2.05057195355338e-06,2.01794868682305e-06
60,1.19506286768947e-06,1.1725689237513e-06,1.20334527951247e-06,1.3011621948626e-06,1.27323954473516e-06


==> data/simoNr2M4Infty.txt <==
rho,ser-sim,ser,bound
-20,0.697544,0.697379483688025,20000
-17,0.674571,0.67434073547451,5023.77286301916
-14,0.641268,0.640799749760787,1261.91468896039
-11,0.592836,0.592102712570309,316.978638492223
-8,0.523618,0.522642952552863,79.6214341106995
-5,0.428902,0.428252807003413,20
-2,0.3126,0.31235520770795,5.02377286301916
1,0.192626,0.192873284587113,1.26191468896039
4,0.096654,0.0968795757878973,0.316978638492223
7,0.039042,0.0393302754241628,0.0796214341106995
10,0.013251,0.0133323554273407,0.02
13,0.003941,0.00397260474572609,0.00502377286301916
16,0.001089,0.00108687090785958,0.00126191468896039
19,0.000276,0.000280834531151243,0.000316978638492223
22,5.4e-05,7.01855978395798e-05,7.96214341106994e-05
25,9e-06,1.74074962449952e-05,2e-05


==> data/simoNr2M4n3.txt <==
rho,ser,ao,exact,exact_asymp,bound
0,0.24956,0.248945,0.249553230572886,0.273850878957098,3.24227787655481
2,0.17657,0.176585,0.175804148963278,0.189529459878461,1.29077407158344
4,0.11327,0.112935,0.113234797550423,0.120346320288353,0.513866413461899
6,0.06694,0.06699,0.0672604065957052,0.0706833706999066,0.20457390390579
8,0.036275,0.03668,0.0364665070436501,0.0380150807835006,0.0814423380530171
10,0.01835,0.017685,0.0184292612476884,0.019105400628956,0.0324227787655481
12,0.0085625,0.00865,0.0087005649253284,0.00898707460420721,0.0129077407158344
14,0.003895,0.00379666666666667,0.00392556694657278,0.00404511257284374,0.00513866413461899
16,0.00169083333333333,0.001635,0.00168929033913771,0.00173582242141768,0.0020457390390579
18,0.000738928571428571,0.000717142857142857,0.000720905059385333,0.000740561191095952,0.000814423380530171
20,0.000297,0.000312142857142857,0.000298385045452779,0.00030630568343211,0.000324227787655481
22,0.00012047619047619,0.000118988095238095,0.000121547695259195,0.000124730497803719,0.000129077407158343
24,4.87185929648241e-05,5e-05,4.89366237554696e-05,5.02088914494708e-05,5.13866413461899e-05
26,1.93589743589744e-05,1.91025641025641e-05,1.92412171067739e-05,1.97316433447739e-05,2.0457390390579e-05
28,7.59910246821242e-06,7.73373223635004e-06,7.84950803932562e-06,8.05258001362771e-06,8.14423380530172e-06
30,3.10695837131571e-06,3.08113035551504e-06,3.1097290982864e-06,3.18764290823222e-06,3.24227787655481e-06
32,1.26909368635438e-06,1.27864052953157e-06,1.26322750105338e-06,1.29590624377846e-06,1.29077407158343e-06
34,4.8994533874931e-07,4.88190160974876e-07,5.02124305168848e-07,5.14989723833142e-07,5.13866413461899e-07
36,0,0,0,0,2.0457390390579e-07
38,0,0,0,0,8.14423380530172e-08
40,0,0,0,0,3.24227787655481e-08
42,0,0,0,0,1.29077407158343e-08
44,0,0,0,0,5.13866413461898e-09
46,0,0,0,0,2.0457390390579e-09
48,0,0,0,0,8.14423380530172e-10
50,0,0,0,0,3.24227787655481e-10
52,0,0,0,0,1.29077407158343e-10
54,0,0,0,0,5.13866413461898e-11
56,0,0,0,0,2.0457390390579e-11
58,0,0,0,0,8.14423380530172e-12
60,0,0,0,0,3.24227787655481e-12


==> data/simoNr2M8n3Wu.txt <==
rho,mrc,ao,bound,wu
-20,0.847785,0.84771,254.647908947033,0.473658624315284
-19,0.84405,0.845145,202.274023990126,0.470455026592796
-18,0.838705,0.83898,160.671968406654,0.466842058392993
-17,0.834,0.833545,127.626281034133,0.462967764560997
-16,0.82916,0.83029,101.377158518268,0.458433812550781
-15,0.82286,0.82194,80.5267393671793,0.453415951813065
-14,0.81545,0.815015,63.9646627296338,0.44768773452994
-13,0.807295,0.806715,50.8089376307641,0.441398266148061
-12,0.80014,0.799245,40.3589737364609,0.434496864787516
-11,0.78716,0.786955,32.0582723633667,0.426617715923629
-10,0.777355,0.776155,25.4647908947033,0.417992412239345
-9,0.76191,0.76079,20.2274023990126,0.408323096133188
-8,0.744455,0.74468,16.0671968406654,0.397579246826779
-7,0.727945,0.72572,12.7626281034133,0.38570440982869
-6,0.707655,0.70683,10.1377158518268,0.372753035454331
-5,0.68448,0.68475,8.05267393671793,0.358323689994781
-4,0.655895,0.65793,6.39646627296338,0.342651280482381
-3,0.63169,0.629925,5.08089376307641,0.326111750022139
-2,0.599225,0.599265,4.03589737364609,0.308398092005992
-1,0.56281,0.56334,3.20582723633667,0.289506832936466
0,0.52784,0.52679,2.54647908947033,0.269325480600262
1,0.48938,0.489635,2.02274023990126,0.248450224231613
2,0.447475,0.446235,1.60671968406654,0.227550545771009
3,0.40997,0.409345,1.27626281034133,0.206376084301914
4,0.3643,0.36427,1.01377158518268,0.184966009234579
5,0.32629,0.32549,0.805267393671793,0.164188615082847
6,0.286265,0.286085,0.639646627296338,0.144394588488869
7,0.250875,0.250865,0.508089376307641,0.125571101703126
8,0.21638,0.217,0.403589737364609,0.10865707382938
9,0.184995,0.18583,0.320582723633667,0.0932275858795931
10,0.156195,0.15799,0.254647908947033,0.0790274548348523
11,0.132795,0.132555,0.202274023990126,0.0667294812082017
12,0.11075,0.111095,0.160671968406654,0.0553364796528101
13,0.09224,0.091445,0.127626281034133,0.0459526232251383
14,0.076365,0.076705,0.101377158518268,0.0382095564423109
15,0.061895,0.061755,0.0805267393671793,0.031108640271725
16,0.051515,0.05112,0.0639646627296338,0.0258323691369343
17,0.041925,0.04158,0.0508089376307641,0.0209904601136851
18,0.034495,0.03479,0.0403589737364609,0.0169316187919347
19,0.028005,0.027605,0.0320582723633667,0.0136920433968688
20,0.022075,0.02202,0.0254647908947033,0.0111316797281961


==> data/simoNr2M8n4Wu.txt <==
rho,mrc,ao,bound,wu
-20,0.847495,0.84739,404184.975583357,0.473124516811863
-16,0.829125,0.82959,64059.0016297125,0.457578937413507
-12,0.79604,0.79607,10152.6675598787,0.432899903498065
-8,0.74116,0.740685,1609.08937009725,0.394955285147715
-4,0.651035,0.65195,255.023478872867,0.338201220965893
0,0.50753,0.506195,40.4184975583357,0.259116699430675
4,0.3282,0.32827,6.40590016297124,0.165648519069883
8,0.161065,0.16115,1.01526675598787,0.0810448371063649
12,0.05814,0.05736,0.160908937009725,0.0291239694486714
16,0.015185,0.015345,0.0255023478872867,0.00765914787548769
20,0.003075,0.00316,0.00404184975583357,0.00157909482085308
24,0.00054375,0.000585,0.000640590016297125,0.000280289318407576
28,9.95e-05,9.7e-05,0.000101526675598787,4.9424502263664e-05


==> data/simoNr3M4n3.txt <==
rho,ser,ao,exact,exact_asymp,bound
0,0.167945,0.167005,0.168119927321638,0.17926977080224,9.28844191676145
2,0.10051,0.101105,0.10191073618335,0.10688341415453,2.33315112205779
4,0.05374,0.054005,0.0540962767849229,0.0560088239087751,0.586061064615832
6,0.025565,0.025085,0.0255488434918213,0.0262173894890219,0.147211883624457
8,0.01087,0.010435,0.0104130946049255,0.0106246250913568,0.036977953303324
10,0.0038475,0.00376,0.00382915341685227,0.003892375060478,0.00928844191676144
12,0.001255,0.001216,0.00128513627822866,0.00130316258810118,0.00233315112205779
14,0.000408846153846154,0.000396153846153846,0.000388378368349913,0.000393045103169453,0.000586061064615832
16,0.00011547619047619,0.000108571428571429,0.000111620508358021,0.000112766662889175,0.000147211883624457
18,3.05590062111801e-05,3.18944099378882e-05,3.0817307184372e-05,3.11192628558334e-05,3.6977953303324e-05
20,8.32e-06,8.112e-06,8.2142905561522e-06,8.29547104257796e-06,9.28844191676144e-06
22,2.16329225352113e-06,2.20730633802817e-06,2.1609466632738e-06,2.18148783857361e-06,2.33315112205779e-06
24,5.44280442804428e-07,5.52962882570002e-07,5.51161047028708e-07,5.56367893651027e-07,5.86061064615832e-07
26,1.47243545010468e-07,1.44033496161898e-07,1.42016185648027e-07,1.43317975602339e-07,1.47211883624457e-07
28,0,0,0,0,3.69779533033241e-08
30,0,0,0,0,9.28844191676145e-09
32,0,0,0,0,2.33315112205779e-09
34,0,0,0,0,5.86061064615832e-10
36,0,0,0,0,1.47211883624457e-10
38,0,0,0,0,3.69779533033241e-11
40,0,0,0,0,9.28844191676144e-12
42,0,0,0,0,2.33315112205779e-12
44,0,0,0,0,5.8606106461583e-13
46,0,0,0,0,1.47211883624457e-13
48,0,0,0,0,3.69779533033241e-14
50,0,0,0,0,9.28844191676145e-15
52,0,0,0,0,2.33315112205779e-15
54,0,0,0,0,5.86061064615831e-16
56,0,0,0,0,1.47211883624457e-16
58,0,0,0,0,3.69779533033241e-17
60,0,0,0,0,9.28844191676145e-18


==> data/simoNr4M4Infty.txt <==
rho,ser-sim,ser,bound
-20,0.675062,0.674470987975823,1066666666.66667
-17,0.641278,0.641015433585681,67302116.7445539
-14,0.592655,0.592255915012709,4246476.48590397
-11,0.5220695,0.522135704953181,267934.552694355
-8,0.42488,0.425194103126599,16905.5273862519
-5,0.3033025,0.302845177069353,1066.66666666667
-2,0.1739945,0.174089391878664,67.3021167445539
1,0.073043,0.0728209935147255,4.24647648590397
4,0.0202125,0.0202910037278765,0.267934552694355
7,0.0036665,0.0036650006712664,0.0169055273862519
10,0.0004505,0.000455133494006499,0.00106666666666667
13,4.31666666666667e-05,4.32377875583981e-05,6.73021167445539e-05
16,3.22435897435897e-06,3.32009367638191e-06,4.24647648590397e-06
19,2.49269717624148e-07,2.34658542428457e-07,2.67934552694355e-07
22,1.6803250464844e-08,1.59017449253536e-08,1.69055273862518e-08


==> data/simoNr4M4n3.txt <==
rho,ser,ao,exact,exact_asymp,bound
-20,0.676325,0.6765,0.676624332018732,0.863095907268689,2803297554.3458
-18,0.657425,0.65617,0.656392126296809,0.828268324784356,444292721.032555
-16,0.631015,0.63265,0.630233954227304,0.784762330477783,70415650.9024521
-14,0.59597,0.597165,0.596998671195008,0.731705442484551,11160128.5758014
-12,0.556255,0.55587,0.554531091831823,0.667013582421079,1768761.18067785
-10,0.501505,0.500625,0.501240695525093,0.590022674164095,280329.75543458
-8,0.436765,0.435895,0.435616642676547,0.500581146554125,44429.2721032555
-6,0.35845,0.357425,0.358396040289039,0.401462194813817,7041.5650902452
-4,0.27413,0.27369,0.273120282669688,0.298250140500092,1116.01285758015
-2,0.188165,0.18884,0.189094151709309,0.201814495387819,176.876118067785
0,0.115465,0.11523,0.114776345376215,0.120119957329084,28.032975543458
2,0.06014,0.06055,0.0604460812239147,0.0623470935208613,4.44292721032554
4,0.02699,0.02726,0.0264646607545477,0.027017026546331,0.70415650902452
6,0.009965,0.00986,0.00990062582997427,0.0100433801989289,0.111601285758015
8,0.00302,0.00324,0.00312001390629532,0.00315063909985319,0.0176876118067785
10,0.000821666666666667,0.000851666666666667,0.000819905786641711,0.000825846529187937,0.0028032975543458
12,0.0001965,0.0001885,0.000193869843567182,0.000194985835151636,0.000444292721032555
14,3.95192307692308e-05,3.85576923076923e-05,3.98134781254311e-05,4.00138298940125e-05,7.04156509024521e-05
16,7.87698412698413e-06,7.32142857142857e-06,7.65855681349359e-06,7.69206990464271e-06,1.11601285758014e-05
18,1.3890808569454e-06,1.35798203178991e-06,1.38325693347612e-06,1.38823994947302e-06,1.76876118067785e-06
20,2.37265737626141e-07,2.43873137914464e-07,2.3783949523113e-07,2.38577176108595e-07,2.8032975543458e-07


==> data/simoNr8M4Infty.txt <==
rho,ser-sim,ser,bound
-20,0.641422,0.641060012048722,4.16101587301587e+18
-17,0.591868,0.592293773954932,1.65653025583454e+16
-14,0.521658,0.521826936277467,65947657308654.8
-11,0.4238225,0.423558337199049,262542352557.803
-8,0.298088,0.297756119723737,1045199931.27246
-5,0.1634255,0.163409722530321,4161015.87301587
-2,0.059546,0.0596340055672248,16565.3025583454
1,0.0116265,0.0118019338008971,65.9476573086549
4,0.001043,0.00104896154943464,0.262542352557803
7,4.06153846153846e-05,3.87572996354325e-05,0.00104519993127246
10,6.32236842105263e-07,6.57753508505415e-07,4.16101587301587e-06
13,6.0164625027114e-09,6.15892433258763e-09,1.65653025583454e-08
16,0,0,0
19,0,0,0


==> data/simoNr8M8n3Wu.txt <==
rho,mrc,ao,bound,wu
-20,0.81451,0.81566,44852760869.5328,0.447479325291659
-16,0.77492,0.776625,1126650414.43924,0.417186682285958
-12,0.7058,0.706535,28300178.8908456,0.370551276795802
-8,0.59084,0.5887,710868.353652089,0.301543206496594
-4,0.414795,0.4145,17856.2057212823,0.208546877895969
0,0.216275,0.216725,448.527608695329,0.107970774392145
4,0.069825,0.07034,11.2665041443923,0.0346519186998169
8,0.0116,0.011895,0.283001788908456,0.0059350516704096
12,0.0010875,0.00111,0.00710868353652089,0.000536795389029231
16,6.453125e-05,6.28125e-05,0.000178562057212823,2.91821469083221e-05
20,2.53094910591472e-06,2.14580467675378e-06,4.48527608695328e-06,1.16132123079643e-06
24,7.23293768545994e-08,7.53641758834637e-08,1.12665041443924e-07,3.76417529652262e-08
28,0,0,2.83001788908456e-09,0


==> data/simoNr8M8n4Wu.txt <==
rho,mrc,ao,bound,wu
0,0.194175,0.194255,69406485.3943476,0.0975048206319613
4,0.050595,0.050345,43792.5317141208,0.0254181715806789
8,0.005195,0.00492,27.6312195184063,0.00243786415584159
12,0.0001215625,0.0001315625,0.017434120892083,6.30172234656263e-05
16,8.74945722970039e-07,9.92184107685627e-07,1.10001866214153e-05,4.42027633205823e-07
20,2.14994828657721e-09,2.00088520537453e-09,6.94064853943476e-09,1.07495737388687e-09
24,0,0,4.37925317141209e-12,0
28,0,0,2.76312195184064e-15,0

